Invariance-Aware Randomized Smoothing Certificates

Building models that comply with the invariances inherent to different domains, such as invariance under translation or rotation, is a key aspect of applying machine learning to real world problems like molecular property prediction, medical imaging, protein folding or LiDAR classification. For the first time, we study how the invariances of a model can be leveraged to provably guarantee the robustness of its predictions. We propose a gray-box approach, enhancing the powerful black-box randomized smoothing technique with white-box knowledge about invariances. First, we develop gray-box certificates based on group orbits, which can be applied to arbitrary models with invariance under permutation and Euclidean isometries. Then, we derive provably tight gray-box certificates. We experimentally demonstrate that the provably tight certificates can offer much stronger guarantees, but that in practical scenarios the orbit-based method is a good approximation.

==> figures/experiments/forward/rotation/mnist/pointnet/0.2/0.05.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Also ensure that all the required font packages are loaded; for instance,
%% the lmodern package is sometimes necessary when using math font.
%%   \usepackage{lmodern}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%%
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   
%%           \usepackage[utf8]{inputenc}
%%           \usepackage[T1]{fontenc}
%%           \usepackage{amsmath}
%%           \newcommand*{\mat}[1]{\boldsymbol{#1}}
%%           
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{1.815000in}{1.121732in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{1.815000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{1.815000in}{1.121732in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{1.121732in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.432207in}{0.395816in}}%
\pgfpathlineto{\pgfqpoint{1.801111in}{0.395816in}}%
\pgfpathlineto{\pgfqpoint{1.801111in}{1.069723in}}%
\pgfpathlineto{\pgfqpoint{0.432207in}{1.069723in}}%
\pgfpathlineto{\pgfqpoint{0.432207in}{0.395816in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.432207in}{0.395816in}}{\pgfqpoint{1.368904in}{0.673907in}}%
\pgfusepath{clip}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.501875pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.432207in}{0.395816in}}%
\pgfpathlineto{\pgfqpoint{0.432207in}{1.069723in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.432207in,y=0.305538in,,top]{\color{textcolor}\rmfamily\fontsize{8.000000}{9.600000}\selectfont \(\displaystyle {0}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.432207in}{0.395816in}}{\pgfqpoint{1.368904in}{0.673907in}}%
\pgfusepath{clip}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.501875pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.812458in}{0.395816in}}%
\pgfpathlineto{\pgfqpoint{0.812458in}{1.069723in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.812458in,y=0.305538in,,top]{\color{textcolor}\rmfamily\fontsize{8.000000}{9.600000}\selectfont \(\displaystyle {25}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.432207in}{0.395816in}}{\pgfqpoint{1.368904in}{0.673907in}}%
\pgfusepath{clip}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.501875pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.192709in}{0.395816in}}%
\pgfpathlineto{\pgfqpoint{1.192709in}{1.069723in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.192709in,y=0.305538in,,top]{\color{textcolor}\rmfamily\fontsize{8.000000}{9.600000}\selectfont \(\displaystyle {50}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.432207in}{0.395816in}}{\pgfqpoint{1.368904in}{0.673907in}}%
\pgfusepath{clip}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.501875pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.572960in}{0.395816in}}%
\pgfpathlineto{\pgfqpoint{1.572960in}{1.069723in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.572960in,y=0.305538in,,top]{\color{textcolor}\rmfamily\fontsize{8.000000}{9.600000}\selectfont \(\displaystyle {75}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.116659in,y=0.151858in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \theta\) / deg}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.432207in}{0.395816in}}{\pgfqpoint{1.368904in}{0.673907in}}%
\pgfusepath{clip}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.501875pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.432207in}{0.395816in}}%
\pgfpathlineto{\pgfqpoint{1.801111in}{0.395816in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.191078in, y=0.357554in, left, base]{\color{textcolor}\rmfamily\fontsize{8.000000}{9.600000}\selectfont \(\displaystyle {0.0}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.432207in}{0.395816in}}{\pgfqpoint{1.368904in}{0.673907in}}%
\pgfusepath{clip}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.501875pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.432207in}{0.732770in}}%
\pgfpathlineto{\pgfqpoint{1.801111in}{0.732770in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.191078in, y=0.694507in, left, base]{\color{textcolor}\rmfamily\fontsize{8.000000}{9.600000}\selectfont \(\displaystyle {0.5}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.432207in}{0.395816in}}{\pgfqpoint{1.368904in}{0.673907in}}%
\pgfusepath{clip}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{0.501875pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.432207in}{1.069723in}}%
\pgfpathlineto{\pgfqpoint{1.801111in}{1.069723in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.191078in, y=1.031461in, left, base]{\color{textcolor}\rmfamily\fontsize{8.000000}{9.600000}\selectfont \(\displaystyle {1.0}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.135522in,y=0.732770in,,bottom,rotate=90.000000]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont Pr. Cert. Acc.}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.432207in}{0.395816in}}{\pgfqpoint{1.368904in}{0.673907in}}%
\pgfusepath{clip}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.003922,0.450980,0.698039}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.432207in}{0.949546in}}%
\pgfpathlineto{\pgfqpoint{0.433728in}{0.949559in}}%
\pgfpathlineto{\pgfqpoint{0.435249in}{0.949647in}}%
\pgfpathlineto{\pgfqpoint{0.436770in}{0.949707in}}%
\pgfpathlineto{\pgfqpoint{0.438291in}{0.949626in}}%
\pgfpathlineto{\pgfqpoint{0.439812in}{0.949431in}}%
\pgfpathlineto{\pgfqpoint{0.441333in}{0.949599in}}%
\pgfpathlineto{\pgfqpoint{0.442854in}{0.949822in}}%
\pgfpathlineto{\pgfqpoint{0.444375in}{0.949599in}}%
\pgfpathlineto{\pgfqpoint{0.445896in}{0.949734in}}%
\pgfpathlineto{\pgfqpoint{0.447417in}{0.949593in}}%
\pgfpathlineto{\pgfqpoint{0.462627in}{0.949606in}}%
\pgfpathlineto{\pgfqpoint{0.508257in}{0.949714in}}%
\pgfpathlineto{\pgfqpoint{0.584307in}{0.949485in}}%
\pgfpathlineto{\pgfqpoint{0.736408in}{0.949620in}}%
\pgfpathlineto{\pgfqpoint{0.888508in}{0.949586in}}%
\pgfpathlineto{\pgfqpoint{1.040609in}{0.949701in}}%
\pgfpathlineto{\pgfqpoint{1.192709in}{0.949640in}}%
\pgfpathlineto{\pgfqpoint{1.344810in}{0.949701in}}%
\pgfpathlineto{\pgfqpoint{1.496910in}{0.949701in}}%
\pgfpathlineto{\pgfqpoint{1.649011in}{0.949701in}}%
\pgfpathlineto{\pgfqpoint{1.801111in}{0.949546in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.432207in}{0.395816in}}{\pgfqpoint{1.368904in}{0.673907in}}%
\pgfusepath{clip}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.870588,0.560784,0.019608}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.432207in}{0.959742in}}%
\pgfpathlineto{\pgfqpoint{0.433728in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{0.435249in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{0.436770in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{0.438291in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{0.439812in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{0.441333in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{0.442854in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{0.444375in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{0.445896in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{0.447417in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{0.462627in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{0.508257in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{0.584307in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{0.736408in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{0.888508in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{1.040609in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{1.192709in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{1.344810in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{1.496910in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{1.649011in}{0.959715in}}%
\pgfpathlineto{\pgfqpoint{1.801111in}{0.959715in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.432207in}{0.395816in}}{\pgfqpoint{1.368904in}{0.673907in}}%
\pgfusepath{clip}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.007843,0.619608,0.450980}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.432207in}{0.959607in}}%
\pgfpathlineto{\pgfqpoint{0.433728in}{0.955786in}}%
\pgfpathlineto{\pgfqpoint{0.435249in}{0.945913in}}%
\pgfpathlineto{\pgfqpoint{0.436770in}{0.931222in}}%
\pgfpathlineto{\pgfqpoint{0.438291in}{0.910668in}}%
\pgfpathlineto{\pgfqpoint{0.439812in}{0.886832in}}%
\pgfpathlineto{\pgfqpoint{0.441333in}{0.861446in}}%
\pgfpathlineto{\pgfqpoint{0.442854in}{0.830823in}}%
\pgfpathlineto{\pgfqpoint{0.444375in}{0.797189in}}%
\pgfpathlineto{\pgfqpoint{0.445896in}{0.755042in}}%
\pgfpathlineto{\pgfqpoint{0.447417in}{0.710133in}}%
\pgfpathlineto{\pgfqpoint{0.448938in}{0.661073in}}%
\pgfpathlineto{\pgfqpoint{0.450459in}{0.610274in}}%
\pgfpathlineto{\pgfqpoint{0.451980in}{0.565506in}}%
\pgfpathlineto{\pgfqpoint{0.453501in}{0.528764in}}%
\pgfpathlineto{\pgfqpoint{0.455022in}{0.502152in}}%
\pgfpathlineto{\pgfqpoint{0.456543in}{0.477163in}}%
\pgfpathlineto{\pgfqpoint{0.458064in}{0.454048in}}%
\pgfpathlineto{\pgfqpoint{0.459585in}{0.430219in}}%
\pgfpathlineto{\pgfqpoint{0.461106in}{0.413634in}}%
\pgfpathlineto{\pgfqpoint{0.462627in}{0.404482in}}%
\pgfpathlineto{\pgfqpoint{0.465669in}{0.398316in}}%
\pgfpathlineto{\pgfqpoint{0.468711in}{0.396968in}}%
\pgfpathlineto{\pgfqpoint{0.471753in}{0.396450in}}%
\pgfpathlineto{\pgfqpoint{0.474795in}{0.396133in}}%
\pgfpathlineto{\pgfqpoint{0.477837in}{0.395890in}}%
\pgfpathlineto{\pgfqpoint{0.493047in}{0.395816in}}%
\pgfpathlineto{\pgfqpoint{0.508257in}{0.395816in}}%
\pgfpathlineto{\pgfqpoint{0.523467in}{0.395816in}}%
\pgfpathlineto{\pgfqpoint{0.538677in}{0.395816in}}%
\pgfpathlineto{\pgfqpoint{0.553887in}{0.395816in}}%
\pgfpathlineto{\pgfqpoint{0.569097in}{0.395816in}}%
\pgfpathlineto{\pgfqpoint{0.584307in}{0.395816in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.752812pt}%
\definecolor{currentstroke}{rgb}{0.700000,0.700000,0.700000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.432207in}{0.395816in}}%
\pgfpathlineto{\pgfqpoint{0.432207in}{1.069723in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.752812pt}%
\definecolor{currentstroke}{rgb}{0.700000,0.700000,0.700000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.801111in}{0.395816in}}%
\pgfpathlineto{\pgfqpoint{1.801111in}{1.069723in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.752812pt}%
\definecolor{currentstroke}{rgb}{0.700000,0.700000,0.700000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.432207in}{0.395816in}}%
\pgfpathlineto{\pgfqpoint{1.801111in}{0.395816in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.752812pt}%
\definecolor{currentstroke}{rgb}{0.700000,0.700000,0.700000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.432207in}{1.069723in}}%
\pgfpathlineto{\pgfqpoint{1.801111in}{1.069723in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.800000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.800000,0.800000,0.800000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.800000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.480818in}{0.444427in}}%
\pgfpathlineto{\pgfqpoint{1.430552in}{0.444427in}}%
\pgfpathlineto{\pgfqpoint{1.430552in}{0.900827in}}%
\pgfpathlineto{\pgfqpoint{0.480818in}{0.900827in}}%
\pgfpathlineto{\pgfqpoint{0.480818in}{0.444427in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.003922,0.450980,0.698039}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.519707in}{0.823049in}}%
\pgfpathlineto{\pgfqpoint{0.616929in}{0.823049in}}%
\pgfpathlineto{\pgfqpoint{0.714151in}{0.823049in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.791929in,y=0.789021in,left,base]{\color{textcolor}\rmfamily\fontsize{7.000000}{8.400000}\selectfont \(\displaystyle \mathit{SE}(2)\) Tight}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.870588,0.560784,0.019608}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.519707in}{0.677216in}}%
\pgfpathlineto{\pgfqpoint{0.616929in}{0.677216in}}%
\pgfpathlineto{\pgfqpoint{0.714151in}{0.677216in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.791929in,y=0.643188in,left,base]{\color{textcolor}\rmfamily\fontsize{7.000000}{8.400000}\selectfont \(\displaystyle \mathit{SE}(2)\) Post}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetroundcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.007843,0.619608,0.450980}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.519707in}{0.536244in}}%
\pgfpathlineto{\pgfqpoint{0.616929in}{0.536244in}}%
\pgfpathlineto{\pgfqpoint{0.714151in}{0.536244in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.791929in,y=0.502216in,left,base]{\color{textcolor}\rmfamily\fontsize{7.000000}{8.400000}\selectfont Baseline}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> figures/explainy_figure/backup_postprocessing.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Also ensure that all the required font packages are loaded; for instance,
%% the lmodern package is sometimes necessary when using math font.
%%   \usepackage{lmodern}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%%
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{amsfonts}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{2.695000in}{1.665602in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.695000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.695000in}{1.665602in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{1.665602in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.203586in}{0.203586in}}%
\pgfpathlineto{\pgfqpoint{2.681111in}{0.203586in}}%
\pgfpathlineto{\pgfqpoint{2.681111in}{1.651713in}}%
\pgfpathlineto{\pgfqpoint{0.203586in}{1.651713in}}%
\pgfpathlineto{\pgfqpoint{0.203586in}{0.203586in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.442348in,y=0.148030in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle Z_{1,1}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.148030in,y=0.927649in,,bottom,rotate=90.000000]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle Z_{2,1}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.203586in}{0.203586in}}{\pgfqpoint{2.477525in}{1.448127in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.224382in}{0.396669in}}%
\pgfpathcurveto{\pgfqpoint{1.305598in}{0.396669in}}{\pgfqpoint{1.383498in}{0.427186in}}{\pgfqpoint{1.440926in}{0.481499in}}%
\pgfpathcurveto{\pgfqpoint{1.498354in}{0.535811in}}{\pgfqpoint{1.530621in}{0.609485in}}{\pgfqpoint{1.530621in}{0.686295in}}%
\pgfpathcurveto{\pgfqpoint{1.530621in}{0.763104in}}{\pgfqpoint{1.498354in}{0.836778in}}{\pgfqpoint{1.440926in}{0.891091in}}%
\pgfpathcurveto{\pgfqpoint{1.383498in}{0.945403in}}{\pgfqpoint{1.305598in}{0.975920in}}{\pgfqpoint{1.224382in}{0.975920in}}%
\pgfpathcurveto{\pgfqpoint{1.143167in}{0.975920in}}{\pgfqpoint{1.065267in}{0.945403in}}{\pgfqpoint{1.007839in}{0.891091in}}%
\pgfpathcurveto{\pgfqpoint{0.950411in}{0.836778in}}{\pgfqpoint{0.918143in}{0.763104in}}{\pgfqpoint{0.918143in}{0.686295in}}%
\pgfpathcurveto{\pgfqpoint{0.918143in}{0.609485in}}{\pgfqpoint{0.950411in}{0.535811in}}{\pgfqpoint{1.007839in}{0.481499in}}%
\pgfpathcurveto{\pgfqpoint{1.065267in}{0.427186in}}{\pgfqpoint{1.143167in}{0.396669in}}{\pgfqpoint{1.224382in}{0.396669in}}%
\pgfpathlineto{\pgfqpoint{1.224382in}{0.396669in}}%
\pgfpathclose%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.203586in}{0.203586in}}{\pgfqpoint{2.477525in}{1.448127in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.501961,0.501961,0.501961}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.300000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.501961,0.501961,0.501961}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.300000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.224382in}{0.396669in}}%
\pgfpathcurveto{\pgfqpoint{1.305598in}{0.396669in}}{\pgfqpoint{1.383498in}{0.427186in}}{\pgfqpoint{1.440926in}{0.481499in}}%
\pgfpathcurveto{\pgfqpoint{1.498354in}{0.535811in}}{\pgfqpoint{1.530621in}{0.609485in}}{\pgfqpoint{1.530621in}{0.686295in}}%
\pgfpathcurveto{\pgfqpoint{1.530621in}{0.763104in}}{\pgfqpoint{1.498354in}{0.836778in}}{\pgfqpoint{1.440926in}{0.891091in}}%
\pgfpathcurveto{\pgfqpoint{1.383498in}{0.945403in}}{\pgfqpoint{1.305598in}{0.975920in}}{\pgfqpoint{1.224382in}{0.975920in}}%
\pgfpathcurveto{\pgfqpoint{1.143167in}{0.975920in}}{\pgfqpoint{1.065267in}{0.945403in}}{\pgfqpoint{1.007839in}{0.891091in}}%
\pgfpathcurveto{\pgfqpoint{0.950411in}{0.836778in}}{\pgfqpoint{0.918143in}{0.763104in}}{\pgfqpoint{0.918143in}{0.686295in}}%
\pgfpathcurveto{\pgfqpoint{0.918143in}{0.609485in}}{\pgfqpoint{0.950411in}{0.535811in}}{\pgfqpoint{1.007839in}{0.481499in}}%
\pgfpathcurveto{\pgfqpoint{1.065267in}{0.427186in}}{\pgfqpoint{1.143167in}{0.396669in}}{\pgfqpoint{1.224382in}{0.396669in}}%
\pgfpathlineto{\pgfqpoint{1.224382in}{0.396669in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.203586in}{0.203586in}}{\pgfqpoint{2.477525in}{1.448127in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.172549,0.627451,0.172549}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.200000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.172549,0.627451,0.172549}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.200000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{-1.621464in}{-2.414755in}}%
\pgfpathlineto{\pgfqpoint{5.596658in}{4.411780in}}%
\pgfpathlineto{\pgfqpoint{5.163571in}{4.821373in}}%
\pgfpathlineto{\pgfqpoint{-2.054551in}{-2.005163in}}%
\pgfpathlineto{\pgfqpoint{-1.621464in}{-2.414755in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.752812pt}%
\definecolor{currentstroke}{rgb}{0.700000,0.700000,0.700000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.203586in}{0.203586in}}%
\pgfpathlineto{\pgfqpoint{0.203586in}{1.651713in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.752812pt}%
\definecolor{currentstroke}{rgb}{0.700000,0.700000,0.700000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.681111in}{0.203586in}}%
\pgfpathlineto{\pgfqpoint{2.681111in}{1.651713in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.752812pt}%
\definecolor{currentstroke}{rgb}{0.700000,0.700000,0.700000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.203586in}{0.203586in}}%
\pgfpathlineto{\pgfqpoint{2.681111in}{0.203586in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.752812pt}%
\definecolor{currentstroke}{rgb}{0.700000,0.700000,0.700000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.203586in}{1.651713in}}%
\pgfpathlineto{\pgfqpoint{2.681111in}{1.651713in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.938940in,y=0.782837in,left,base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \tilde{\mathbb{B}}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.203586in}{0.203586in}}{\pgfqpoint{2.477525in}{1.448127in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.026896in}{-0.026896in}}{\pgfqpoint{0.026896in}{0.026896in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{-0.026896in}}%
\pgfpathcurveto{\pgfqpoint{0.007133in}{-0.026896in}}{\pgfqpoint{0.013974in}{-0.024062in}}{\pgfqpoint{0.019018in}{-0.019018in}}%
\pgfpathcurveto{\pgfqpoint{0.024062in}{-0.013974in}}{\pgfqpoint{0.026896in}{-0.007133in}}{\pgfqpoint{0.026896in}{0.000000in}}%
\pgfpathcurveto{\pgfqpoint{0.026896in}{0.007133in}}{\pgfqpoint{0.024062in}{0.013974in}}{\pgfqpoint{0.019018in}{0.019018in}}%
\pgfpathcurveto{\pgfqpoint{0.013974in}{0.024062in}}{\pgfqpoint{0.007133in}{0.026896in}}{\pgfqpoint{0.000000in}{0.026896in}}%
\pgfpathcurveto{\pgfqpoint{-0.007133in}{0.026896in}}{\pgfqpoint{-0.013974in}{0.024062in}}{\pgfqpoint{-0.019018in}{0.019018in}}%
\pgfpathcurveto{\pgfqpoint{-0.024062in}{0.013974in}}{\pgfqpoint{-0.026896in}{0.007133in}}{\pgfqpoint{-0.026896in}{0.000000in}}%
\pgfpathcurveto{\pgfqpoint{-0.026896in}{-0.007133in}}{\pgfqpoint{-0.024062in}{-0.013974in}}{\pgfqpoint{-0.019018in}{-0.019018in}}%
\pgfpathcurveto{\pgfqpoint{-0.013974in}{-0.024062in}}{\pgfqpoint{-0.007133in}{-0.026896in}}{\pgfqpoint{0.000000in}{-0.026896in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.026896in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.224382in}{0.686295in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.255006in,y=0.715257in,left,base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \mathbf{X}\)}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%


==> figures/explainy_figure/backup_preprocessing.pgf <==
%% Creator: Matplotlib, PGF backend
%%
%% To include the figure in your LaTeX document, write
%%   \input{<filename>.pgf}
%%
%% Make sure the required packages are loaded in your preamble
%%   \usepackage{pgf}
%%
%% Also ensure that all the required font packages are loaded; for instance,
%% the lmodern package is sometimes necessary when using math font.
%%   \usepackage{lmodern}
%%
%% Figures using additional raster images can only be included by \input if
%% they are in the same directory as the main LaTeX file. For loading figures
%% from other directories you can use the `import` package
%%   \usepackage{import}
%%
%% and then include the figures with
%%   \import{<path to file>}{<filename>.pgf}
%%
%% Matplotlib used the following preamble
%%   \usepackage{amsfonts}
%%
\begingroup%
\makeatletter%
\begin{pgfpicture}%
\pgfpathrectangle{\pgfpointorigin}{\pgfqpoint{2.695000in}{1.665602in}}%
\pgfusepath{use as bounding box, clip}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.695000in}{0.000000in}}%
\pgfpathlineto{\pgfqpoint{2.695000in}{1.665602in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{1.665602in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{0.000000in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{1.000000,1.000000,1.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{0.000000pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.000000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.203586in}{0.203586in}}%
\pgfpathlineto{\pgfqpoint{2.681111in}{0.203586in}}%
\pgfpathlineto{\pgfqpoint{2.681111in}{1.651713in}}%
\pgfpathlineto{\pgfqpoint{0.203586in}{1.651713in}}%
\pgfpathlineto{\pgfqpoint{0.203586in}{0.203586in}}%
\pgfpathclose%
\pgfusepath{fill}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.442348in,y=0.148030in,,top]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle Z_{1,1}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=0.148030in,y=0.927649in,,bottom,rotate=90.000000]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle Z_{2,1}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.203586in}{0.203586in}}{\pgfqpoint{2.477525in}{1.448127in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.026896in}{-0.026896in}}{\pgfqpoint{0.026896in}{0.026896in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{-0.026896in}}%
\pgfpathcurveto{\pgfqpoint{0.007133in}{-0.026896in}}{\pgfqpoint{0.013974in}{-0.024062in}}{\pgfqpoint{0.019018in}{-0.019018in}}%
\pgfpathcurveto{\pgfqpoint{0.024062in}{-0.013974in}}{\pgfqpoint{0.026896in}{-0.007133in}}{\pgfqpoint{0.026896in}{0.000000in}}%
\pgfpathcurveto{\pgfqpoint{0.026896in}{0.007133in}}{\pgfqpoint{0.024062in}{0.013974in}}{\pgfqpoint{0.019018in}{0.019018in}}%
\pgfpathcurveto{\pgfqpoint{0.013974in}{0.024062in}}{\pgfqpoint{0.007133in}{0.026896in}}{\pgfqpoint{0.000000in}{0.026896in}}%
\pgfpathcurveto{\pgfqpoint{-0.007133in}{0.026896in}}{\pgfqpoint{-0.013974in}{0.024062in}}{\pgfqpoint{-0.019018in}{0.019018in}}%
\pgfpathcurveto{\pgfqpoint{-0.024062in}{0.013974in}}{\pgfqpoint{-0.026896in}{0.007133in}}{\pgfqpoint{-0.026896in}{0.000000in}}%
\pgfpathcurveto{\pgfqpoint{-0.026896in}{-0.007133in}}{\pgfqpoint{-0.024062in}{-0.013974in}}{\pgfqpoint{-0.019018in}{-0.019018in}}%
\pgfpathcurveto{\pgfqpoint{-0.013974in}{-0.024062in}}{\pgfqpoint{-0.007133in}{-0.026896in}}{\pgfqpoint{0.000000in}{-0.026896in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.026896in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.224382in}{0.686295in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.203586in}{0.203586in}}{\pgfqpoint{2.477525in}{1.448127in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.224382in}{0.396669in}}%
\pgfpathcurveto{\pgfqpoint{1.305598in}{0.396669in}}{\pgfqpoint{1.383498in}{0.427186in}}{\pgfqpoint{1.440926in}{0.481499in}}%
\pgfpathcurveto{\pgfqpoint{1.498354in}{0.535811in}}{\pgfqpoint{1.530621in}{0.609485in}}{\pgfqpoint{1.530621in}{0.686295in}}%
\pgfpathcurveto{\pgfqpoint{1.530621in}{0.763104in}}{\pgfqpoint{1.498354in}{0.836778in}}{\pgfqpoint{1.440926in}{0.891091in}}%
\pgfpathcurveto{\pgfqpoint{1.383498in}{0.945403in}}{\pgfqpoint{1.305598in}{0.975920in}}{\pgfqpoint{1.224382in}{0.975920in}}%
\pgfpathcurveto{\pgfqpoint{1.143167in}{0.975920in}}{\pgfqpoint{1.065267in}{0.945403in}}{\pgfqpoint{1.007839in}{0.891091in}}%
\pgfpathcurveto{\pgfqpoint{0.950411in}{0.836778in}}{\pgfqpoint{0.918143in}{0.763104in}}{\pgfqpoint{0.918143in}{0.686295in}}%
\pgfpathcurveto{\pgfqpoint{0.918143in}{0.609485in}}{\pgfqpoint{0.950411in}{0.535811in}}{\pgfqpoint{1.007839in}{0.481499in}}%
\pgfpathcurveto{\pgfqpoint{1.065267in}{0.427186in}}{\pgfqpoint{1.143167in}{0.396669in}}{\pgfqpoint{1.224382in}{0.396669in}}%
\pgfpathlineto{\pgfqpoint{1.224382in}{0.396669in}}%
\pgfpathclose%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.203586in}{0.203586in}}{\pgfqpoint{2.477525in}{1.448127in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetmiterjoin%
\definecolor{currentfill}{rgb}{0.501961,0.501961,0.501961}%
\pgfsetfillcolor{currentfill}%
\pgfsetfillopacity{0.300000}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.501961,0.501961,0.501961}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetstrokeopacity{0.300000}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{1.224382in}{0.396669in}}%
\pgfpathcurveto{\pgfqpoint{1.305598in}{0.396669in}}{\pgfqpoint{1.383498in}{0.427186in}}{\pgfqpoint{1.440926in}{0.481499in}}%
\pgfpathcurveto{\pgfqpoint{1.498354in}{0.535811in}}{\pgfqpoint{1.530621in}{0.609485in}}{\pgfqpoint{1.530621in}{0.686295in}}%
\pgfpathcurveto{\pgfqpoint{1.530621in}{0.763104in}}{\pgfqpoint{1.498354in}{0.836778in}}{\pgfqpoint{1.440926in}{0.891091in}}%
\pgfpathcurveto{\pgfqpoint{1.383498in}{0.945403in}}{\pgfqpoint{1.305598in}{0.975920in}}{\pgfqpoint{1.224382in}{0.975920in}}%
\pgfpathcurveto{\pgfqpoint{1.143167in}{0.975920in}}{\pgfqpoint{1.065267in}{0.945403in}}{\pgfqpoint{1.007839in}{0.891091in}}%
\pgfpathcurveto{\pgfqpoint{0.950411in}{0.836778in}}{\pgfqpoint{0.918143in}{0.763104in}}{\pgfqpoint{0.918143in}{0.686295in}}%
\pgfpathcurveto{\pgfqpoint{0.918143in}{0.609485in}}{\pgfqpoint{0.950411in}{0.535811in}}{\pgfqpoint{1.007839in}{0.481499in}}%
\pgfpathcurveto{\pgfqpoint{1.065267in}{0.427186in}}{\pgfqpoint{1.143167in}{0.396669in}}{\pgfqpoint{1.224382in}{0.396669in}}%
\pgfpathlineto{\pgfqpoint{1.224382in}{0.396669in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.203586in}{0.203586in}}{\pgfqpoint{2.477525in}{1.448127in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.172549,0.627451,0.172549}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{{3.700000pt}{1.600000pt}}{0.000000pt}%
\pgfpathmoveto{\pgfqpoint{0.916381in}{0.201919in}}%
\pgfpathlineto{\pgfqpoint{1.734781in}{0.975920in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.203586in}{0.203586in}}{\pgfqpoint{2.477525in}{1.448127in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.839216,0.152941,0.156863}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{{3.700000pt}{1.600000pt}}{0.000000pt}%
\pgfpathmoveto{\pgfqpoint{0.201919in}{0.395093in}}%
\pgfpathlineto{\pgfqpoint{1.122303in}{1.265546in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.752812pt}%
\definecolor{currentstroke}{rgb}{0.700000,0.700000,0.700000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.203586in}{0.203586in}}%
\pgfpathlineto{\pgfqpoint{0.203586in}{1.651713in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.752812pt}%
\definecolor{currentstroke}{rgb}{0.700000,0.700000,0.700000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{2.681111in}{0.203586in}}%
\pgfpathlineto{\pgfqpoint{2.681111in}{1.651713in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.752812pt}%
\definecolor{currentstroke}{rgb}{0.700000,0.700000,0.700000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.203586in}{0.203586in}}%
\pgfpathlineto{\pgfqpoint{2.681111in}{0.203586in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfsetrectcap%
\pgfsetmiterjoin%
\pgfsetlinewidth{0.752812pt}%
\definecolor{currentstroke}{rgb}{0.700000,0.700000,0.700000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfpathmoveto{\pgfqpoint{0.203586in}{1.651713in}}%
\pgfpathlineto{\pgfqpoint{2.681111in}{1.651713in}}%
\pgfusepath{stroke}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.255006in,y=0.715257in,left,base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \mathbf{X}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.150000,0.150000,0.150000}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.510205in,y=0.415978in,left,base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \mathbb{B}\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.172549,0.627451,0.172549}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.765405in,y=1.004883in,left,base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \mathbf{X}'\)}%
\end{pgfscope}%
\begin{pgfscope}%
\definecolor{textcolor}{rgb}{0.839216,0.152941,0.156863}%
\pgfsetstrokecolor{textcolor}%
\pgfsetfillcolor{textcolor}%
\pgftext[x=1.152927in,y=1.294508in,left,base]{\color{textcolor}\rmfamily\fontsize{10.000000}{12.000000}\selectfont \(\displaystyle \mathbf{X}''\)}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.203586in}{0.203586in}}{\pgfqpoint{2.477525in}{1.448127in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.026896in}{-0.026896in}}{\pgfqpoint{0.026896in}{0.026896in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{-0.026896in}}%
\pgfpathcurveto{\pgfqpoint{0.007133in}{-0.026896in}}{\pgfqpoint{0.013974in}{-0.024062in}}{\pgfqpoint{0.019018in}{-0.019018in}}%
\pgfpathcurveto{\pgfqpoint{0.024062in}{-0.013974in}}{\pgfqpoint{0.026896in}{-0.007133in}}{\pgfqpoint{0.026896in}{0.000000in}}%
\pgfpathcurveto{\pgfqpoint{0.026896in}{0.007133in}}{\pgfqpoint{0.024062in}{0.013974in}}{\pgfqpoint{0.019018in}{0.019018in}}%
\pgfpathcurveto{\pgfqpoint{0.013974in}{0.024062in}}{\pgfqpoint{0.007133in}{0.026896in}}{\pgfqpoint{0.000000in}{0.026896in}}%
\pgfpathcurveto{\pgfqpoint{-0.007133in}{0.026896in}}{\pgfqpoint{-0.013974in}{0.024062in}}{\pgfqpoint{-0.019018in}{0.019018in}}%
\pgfpathcurveto{\pgfqpoint{-0.024062in}{0.013974in}}{\pgfqpoint{-0.026896in}{0.007133in}}{\pgfqpoint{-0.026896in}{0.000000in}}%
\pgfpathcurveto{\pgfqpoint{-0.026896in}{-0.007133in}}{\pgfqpoint{-0.024062in}{-0.013974in}}{\pgfqpoint{-0.019018in}{-0.019018in}}%
\pgfpathcurveto{\pgfqpoint{-0.013974in}{-0.024062in}}{\pgfqpoint{-0.007133in}{-0.026896in}}{\pgfqpoint{0.000000in}{-0.026896in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.026896in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.734781in}{0.975920in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\begin{pgfscope}%
\pgfpathrectangle{\pgfqpoint{0.203586in}{0.203586in}}{\pgfqpoint{2.477525in}{1.448127in}}%
\pgfusepath{clip}%
\pgfsetbuttcap%
\pgfsetroundjoin%
\definecolor{currentfill}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetfillcolor{currentfill}%
\pgfsetlinewidth{1.003750pt}%
\definecolor{currentstroke}{rgb}{0.000000,0.000000,0.000000}%
\pgfsetstrokecolor{currentstroke}%
\pgfsetdash{}{0pt}%
\pgfsys@defobject{currentmarker}{\pgfqpoint{-0.026896in}{-0.026896in}}{\pgfqpoint{0.026896in}{0.026896in}}{%
\pgfpathmoveto{\pgfqpoint{0.000000in}{-0.026896in}}%
\pgfpathcurveto{\pgfqpoint{0.007133in}{-0.026896in}}{\pgfqpoint{0.013974in}{-0.024062in}}{\pgfqpoint{0.019018in}{-0.019018in}}%
\pgfpathcurveto{\pgfqpoint{0.024062in}{-0.013974in}}{\pgfqpoint{0.026896in}{-0.007133in}}{\pgfqpoint{0.026896in}{0.000000in}}%
\pgfpathcurveto{\pgfqpoint{0.026896in}{0.007133in}}{\pgfqpoint{0.024062in}{0.013974in}}{\pgfqpoint{0.019018in}{0.019018in}}%
\pgfpathcurveto{\pgfqpoint{0.013974in}{0.024062in}}{\pgfqpoint{0.007133in}{0.026896in}}{\pgfqpoint{0.000000in}{0.026896in}}%
\pgfpathcurveto{\pgfqpoint{-0.007133in}{0.026896in}}{\pgfqpoint{-0.013974in}{0.024062in}}{\pgfqpoint{-0.019018in}{0.019018in}}%
\pgfpathcurveto{\pgfqpoint{-0.024062in}{0.013974in}}{\pgfqpoint{-0.026896in}{0.007133in}}{\pgfqpoint{-0.026896in}{0.000000in}}%
\pgfpathcurveto{\pgfqpoint{-0.026896in}{-0.007133in}}{\pgfqpoint{-0.024062in}{-0.013974in}}{\pgfqpoint{-0.019018in}{-0.019018in}}%
\pgfpathcurveto{\pgfqpoint{-0.013974in}{-0.024062in}}{\pgfqpoint{-0.007133in}{-0.026896in}}{\pgfqpoint{0.000000in}{-0.026896in}}%
\pgfpathlineto{\pgfqpoint{0.000000in}{-0.026896in}}%
\pgfpathclose%
\pgfusepath{stroke,fill}%
}%
\begin{pgfscope}%
\pgfsys@transformshift{1.122303in}{1.265546in}%
\pgfsys@useobject{currentmarker}{}%
\end{pgfscope}%
\end{pgfscope}%
\end{pgfpicture}%
\makeatother%
\endgroup%

